Probabilistic GC-Constraints for Composite DNA

This paper addresses the challenge of encoding biochemical GC-content constraints in composite DNA-based data storage. Previous deterministic models impose high rate penalties by avoiding any possibility for a strand to fall outside the allowed range. To account for the stochastic nature of composite DNA, we introduce an $\epsilon$-probabilistic constraint framework, and derive capacity bounds for global constraints using composition types and for local sliding-window constraints via finite-state Markov chains. Furthermore, we propose a capacity-achieving multi-type enumerative encoder.

==> figures/capacity_efficiency_data.csv <==
w,Cap_eps_0,Cap_eps_0p05,Cap_eps_0p2,MTAI_eps_0,MTAI_eps_0p05,MTAI_eps_0p2
10,0.774162236894729,0.811394704677509,0.938519097311475,0.760340185385767,0.799331989764524,0.935803305090174
20,0.798138788489224,0.886946814936483,0.98826287337745,0.789584038669835,0.877315598522038,0.984543060563621
30,0.808472569185141,0.943494248088755,0.996080307796443,0.80583062382765,0.942301939153301,0.99429101165831
40,0.814394264273429,0.974916774529293,0.998186159009178,0.813953916406558,0.974795109468932,0.99429101165831
50,0.81828568886892,0.990922521945833,0.999061703435716,0.814928711516027,0.990391831220434,0.998190192096186
60,0.821060758456307,0.99616652232051,0.999483854119836,0.818827891953902,0.99429101165831,0.997540328689873


==> figures/final_plot_data.csv <==
N,Global_eps_0,SW_w5_eps_0,SW_w10_eps_0,Global_eps_0p05,SW_w5_eps_0p05,SW_w10_eps_0p05,Global_eps_0p2,SW_w5_eps_0p2,SW_w10_eps_0p2
10,3.97089721406426,3.56344945476389,3.97089721406426,4.16187307874142,3.56344945476389,4.16187307874142,4.81393006691827,4.26535642318717,4.81393006691827
20,4.09387973296281,3.39640946986888,3.75317742226859,4.54940123478713,3.39640946986888,3.84354319921752,5.06907997269219,4.10979426326815,4.56922397438902
30,4.14688461878721,3.33956322193034,3.65384685119337,4.83944902330691,3.33956322193034,3.72193296584202,5.10917780629361,4.05690772363067,4.48105512425805
40,4.17725866883509,3.31119935030426,3.60377727159045,5.00062405452787,3.31119935030426,3.66117224359665,5.11997931315531,4.03045546118987,4.43686546003151
50,4.19721888692446,3.29418591763956,3.57389315569862,5.08272206292503,3.29418591763956,3.62488304644327,5.12447022831293,4.01458412786578,4.4104353255911
60,4.21145300422989,3.28284403191213,3.55400748751158,5.10962002498772,3.28284403191213,3.60073791342491,5.12663555864757,4.00400324477729,4.39284363599761
70,4.22217370615869,3.27474273974539,3.53981117446499,5.11806363013289,3.27474273974539,3.58350506833342,5.12777459304417,3.99644547207577,4.38028668672582
80,4.23057101580342,3.26866678489472,3.52916579418946,5.12226499445883,3.26866678489472,3.5705847062571,5.12840461254354,3.99077714269741,4.37087155032967
90,4.23734567465968,3.26394104554705,3.52088653351042,5.12472334454096,3.26394104554705,3.56053694072539,5.12875877535129,3.98636844208743,4.36354945311783
100,4.24293888131914,3.26016045464464,3.51426325569995,5.12625511108391,3.26016045464464,3.5524992023685,5.12896784021987,3.98284148160115,4.35769201834399

